Fundamental parameters for dEB SB2 binary system J064726.39+223431.6

We present a study of eclipsing binary J064726.39+223431.6 using spectra from the LAMOST-MRS and TESS photometry. We use full-spectrum fitting to derive radial velocities and spectral parameters: ${T_{\rm eff}}_{A,B}=6177,\,5820$ K, $v \sin{i}_{A,B}=59,\,50~\kms$ and ${\rm [Fe/H]}_{A,B}=-0.19$ dex. The orbital solution and light curve analysis suggest that it is a close pair of fast rotating stars on circular orbit. We measure their masses to be $M_{A,B}=1.307\pm0.007,\, 1.129\pm0.005\,M_\odot$ and their radii to be $R_{A,B}=1.405\pm0.052,\, 1.219\pm0.060\,R_\odot$ resulting in surface gravities of $\log{g}_{A,B}=4.259\pm0.033,\,4.319\pm0.042$ (cgs). Theoretical models cannot match all of these properties, predicting significantly higher ${T_{\rm eff}}$ for a given metallicity. Derived age of the system 1.56 Gyr indicates that both components are younger than Sun, which contradicts to much longer orbit's circularisation timescale.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
